Can cosmological simulations capture the diverse satellite populations of observed Milky Way analogues?

The recent advent of deep observational surveys of local Milky Way `analogues' and their satellite populations allows us to place the Milky Way in a broader cosmological context and to test models of galaxy formation on small scales. In the present study, we use the LCDM-based ARTEMIS suite of cosmological hydrodynamical simulations containing 45 Milky Way analogue host haloes to make comparisons to the observed satellite luminosity functions, radial distribution functions, and abundance scaling relations from the recent Local Volume and SAGA observational surveys, in addition to the Milky Way and M31. We find that, contrary to some previous claims, LCDM-based simulations can successfully and simultaneously capture the mean trends and the diversity in both the observed luminosity and radial distribution functions of Milky Way analogues once important observational selection criteria are factored in. Furthermore, we show that, at fixed halo mass, the concentration of the simulated satellite radial distribution is partly set by that of the underlying smooth dark matter halo, although stochasticity due to the finite number of satellites is the dominant driver of scatter in the radial distribution of satellites at fixed halo mass.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
